The AGNIFS survey: spatially resolved observations of hot molecular and ionised outflows in nearby active galaxies

We present the hot molecular and warm ionised gas kinematics for 33 nearby ($0.001\lesssim z\lesssim0.056$) X-ray selected active galaxies using the H$_2 2.1218 \mu$m and Br$\gamma$ emission lines observed in the K-band with the Gemini Near-Infrared Field Spectrograph (NIFS). The observations cover the inner 0.04$-$2 kpc of each AGN at spatial resolutions of 4$-$250 pc with a velocity resolution of $\sigma_{\rm inst}\approx$20 ${\rm km s^{-1}}$. We find that 31 objects (94 per cent) present a kinematically disturbed region (KDR) seen in ionised gas, while such regions are observed in hot molecular gas for 25 galaxies (76 per cent). We interpret the KDR as being due to outflows with masses of 10$^2-$10$^7$ M$_\odot$ and 10$^0-$10$^4$ M$_\odot$ for the ionised and hot molecular gas, respectively. The ranges of mass-outflow rates ($\dot{M}_{\rm out}$) and kinetic power ($\dot{E}_{\rm K}$) of the outflows are 10$^{-3}-$10$^{1}$ M$_\odot$yr$^{-1}$ and $\sim$10$^{37}$$-$10$^{43}$ erg s$^{-1}$ for the ionised gas outflows, and 10$^{-5}$$-$10$^{-2}$ M$_\odot$ yr$^{-1}$ and 10$^{35}$$-$10$^{39}$ erg s$^{-1}$ for the hot molecular gas outflows. The median coupling efficiency in our sample is $\dot{E}_{K}/L_{\rm bol}\approx1.8\times10^{-3}$ and the estimated momentum fluxes of the outflows suggest they are produced by radiation-pressure in low-density environment, with possible contribution from shocks.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
